Personalized Event Prediction for Electronic Health Records

Clinical event sequences consist of hundreds of clinical events that represent records of patient care in time. Developing accurate predictive models of such sequences is of a great importance for supporting a variety of models for interpreting/classifying the current patient condition, or predicting adverse clinical events and outcomes, all aimed to improve patient care. One important challenge of learning predictive models of clinical sequences is their patient-specific variability. Based on underlying clinical conditions, each patient's sequence may consist of different sets of clinical events (observations, lab results, medications, procedures). Hence, simple population-wide models learned from event sequences for many different patients may not accurately predict patient-specific dynamics of event sequences and their differences. To address the problem, we propose and investigate multiple new event sequence prediction models and methods that let us better adjust the prediction for individual patients and their specific conditions. The methods developed in this work pursue refinement of population-wide models to subpopulations, self-adaptation, and a meta-level model switching that is able to adaptively select the model with the best chance to support the immediate prediction. We analyze and test the performance of these models on clinical event sequences of patients in MIMIC-III database.

==> figure/fs-pop-vs-in-fs-sep-sw-knn-event-specific.csv <==
category,label,occur_rate,CombinedAdap,GRU-POP,Meta-Switch,PatSpecAdap,RETAIN,SubpopAdap,diff_META_POP,diff_percent_META_POP
lab,[LAB/Chemistry/Blood] Benzodiazepine Screen,0.0017209425469949695,0.15121603,0.0045431,0.20791042,0.01223379,0.00495741,0.00279285,0.20336732000000002,4476.399815104225
drug,[MED/Medications] Insulin,0.003574265289912629,0.60844405,0.01370371,0.55245796,0.4205051,0.23568818,0.00662329,0.53875425,3931.4481260914013
lab,"[LAB/Chemistry/Urine] Benzodiazepine Screen, Urine",0.0022504633306857295,0.24822021,0.00855872,0.31406983,0.28243701,0.0137786,0.00314326,0.30551111,3569.5887936513864
lab,"[LAB/Chemistry/Urine] Opiate Screen, Urine",0.0018533227429176596,0.11691708,0.00526567,0.1429626,0.00585452,0.00946842,0.00327478,0.13769693,2614.993533586419
lab,[LAB/Chemistry/Blood] Digoxin,0.012973259200423616,0.24677809,0.03334159,0.26077823,0.20812477,0.05270541,0.0204469,0.22743664,682.140953685772
lab,[LAB/Chemistry/Blood] C-Reactive Protein,0.006221869208366429,0.0831163,0.00906447,0.06829672,0.10211412,0.01727738,0.011273,0.05923225000000001,653.455193739954
drug,[MED/Medications] Enoxaparin (Lovenox),0.014561821551495897,0.41173529,0.07495902,0.45501767,0.32656051,0.34309677,0.0583071,0.38005865,507.02190343470335
lab,[LAB/Chemistry/Urine] Protein/Creatinine Ratio,0.005030447445062218,0.08778312,0.01442069,0.0643543,0.02928613,0.01795891,0.01321906,0.04993361,346.26366699512994
lab,"[LAB/Blood Gas/Blood] Calculated Bicarbonate, Whole Blood",0.0054275880328302885,0.02641264,0.01390446,0.05596169,0.02250208,0.01434833,0.00855673,0.04205723,302.47294752906623
drug,[MED/Medications] Omeprazole (Prilosec),0.010855176065660577,0.17025173,0.06134942,0.22480555,0.1564192,0.17640671,0.02783834,0.16345612999999998,266.4346786000584
lab,"[LAB/Chemistry/Blood] Thyroxine (T4), Free",0.0052952078369075985,0.01922474,0.0088454,0.03167133,0.00781188,0.00712251,0.00729649,0.022825929999999998,258.05424288330653
lab,[LAB/Hematology/Blood] Sedimentation Rate,0.005162827640984908,0.0689123,0.01579263,0.05523176,0.11463117,0.01852499,0.01140431,0.03943913,249.73123539271168
lab,"[LAB/Chemistry/Urine] Total Protein, Urine",0.005559968228752979,0.08232881,0.0205882,0.06450479,0.02966102,0.02453285,0.01491305,0.043916590000000005,213.30951710202933
proc,Abdominal X-Ray,0.008472332539052158,0.02965508,0.0145456,0.04209805,0.03145569,0.01127221,0.01029313,0.02755245,189.4211995380046
drug,[MED/Antibiotics] Ampicillin,0.015356102727032035,0.57381337,0.211457,0.59297558,0.5356597,0.4821105,0.10070406,0.38151857999999994,180.42371735151823
lab,[LAB/Blood Gas/Blood] Alveolar-arterial Gradient,0.017077045274027005,0.09113839,0.05170141,0.12646317,0.09264086,0.06134699,0.03373918,0.07476176000000001,144.6029421634729
drug,[MED/Antibiotics] Fluconazole,0.025019857029388404,0.5927138,0.24566463,0.5981349,0.5112822,0.47829461,0.1185223,0.35247027000000003,143.47619761135334
drug,[MED/Medications] Lansoprazole (Prevacid),0.029256023298914482,0.22893071,0.10700281,0.26028826,0.20277465,0.22563697,0.05347569,0.15328545,143.25366782423748
lab,[LAB/Blood Gas/Blood] Required O2,0.017077045274027005,0.09112923,0.05206491,0.12646637,0.09267862,0.06181348,0.03376168,0.07440146,142.9013514092313
lab,"[LAB/Chemistry/Urine] Barbiturate Screen, Urine",0.0011914217633042098,0.011674,0.00702132,0.01690417,0.00707515,0.01193668,0.00377563,0.009882849999999999,140.75487230321363
lab,"[LAB/Chemistry/Urine] Amphetamine Screen, Urine",0.0011914217633042098,0.01304789,0.00704485,0.01690326,0.00711877,0.0121504,0.00383175,0.00985841,139.9378269232134
proc,Sheath,0.003441885093989939,0.24891115,0.13697202,0.32518796,0.2393128,0.27618573,0.16937064,0.18821594,137.4119619466808
lab,"[LAB/Chemistry/Urine] Methadone, Urine",0.0013238019592268996,0.01206661,0.00616111,0.01400844,0.0062479,0.01184428,0.00374989,0.00784733,127.36876958859685
lab,"[LAB/Chemistry/Urine] Cocaine, Urine",0.0013238019592268996,0.01195236,0.00681805,0.01540821,0.00693175,0.01337601,0.00373989,0.00859016,125.99144916801723
drug,[MED/Medications] Sodium Bicarbonate 8.4%,0.026211278792692614,0.19579219,0.11851775,0.24847596,0.18169174,0.13694967,0.05714388,0.12995821,109.6529507183523
drug,[MED/Medications] Na Phos,0.018930368016944664,0.2151526,0.11197629,0.22768769,0.19168191,0.08488106,0.0491076,0.11571139999999999,103.33562578292243
lab,[LAB/Hematology/Blood] Fibrin Degradation Products,0.012311358220810167,0.22963364,0.12946504,0.23454458,0.21324104,0.12177663,0.05019006,0.10507954,81.16441318830164
drug,[MED/Medications] Labetalol,0.025019857029388404,0.41247095,0.24934672,0.44191383,0.38836586,0.36503992,0.15163035,0.19256711,77.22865173442025
drug,[MED/Medications] Haloperidol (Haldol),0.03309504898067249,0.16212264,0.10014881,0.17731121,0.1479836,0.12062483,0.05885662,0.07716239999999999,77.04774525029303
drug,[MED/Antibiotics] Azithromycin,0.014297061159650517,0.43425758,0.27322151,0.47518331,0.34680041,0.44579622,0.18324817,0.20196180000000002,73.91870427771225
lab,[LAB/Chemistry/Blood] Uric Acid,0.013370399788191687,0.59155178,0.34236828,0.59250087,0.5144505,0.55571581,0.1425302,0.25013258999999993,73.05951065326494
drug,[MED/Medications] Dexmedetomidine (Precedex),0.030315064866296003,0.38422214,0.24638843,0.41543867,0.30808832,0.29216113,0.12829263,0.16905024000000002,68.61127367060216
drug,[MED/Medications] Ranitidine (Prophylaxis),0.026873179772306063,0.22557217,0.14241871,0.23882345,0.24686483,0.18517333,0.11948835,0.09640473999999999,67.69106390585898
lab,[LAB/Hematology/Blood] Nucleated Red Cells,0.016812284882181627,0.17245447,0.1253866,0.20512433,0.19603689,0.14402959,0.06648927,0.07973773,63.593502016961956
drug,[MED/Medications] Diltiazem,0.024357956049774955,0.31073635,0.21000959,0.33613256,0.29104553,0.27758354,0.09563784,0.12612297000000003,60.055814593990696
drug,[MED/Antibiotics] Piperacillin,0.03190362721736828,0.32100289,0.20277972,0.32346605,0.26530083,0.27931822,0.09629092,0.12068633000000001,59.515976252457605
drug,[MED/Medications] K Phos,0.06685199894095843,0.30638914,0.21076067,0.33350512,0.2813746,0.25171722,0.16600074,0.12274444999999998,58.2387833555473
drug,[MED/Medications] Dopamine,0.016547524490336245,0.57717381,0.37794448,0.58604249,0.51738336,0.61220981,0.22097039,0.20809800999999994,55.06047078660864
drug,[MED/Blood Products/Colloids] Albumin,0.04805401111993646,0.30170735,0.21473498,0.31730214,0.2833233,0.26848858,0.12601449,0.10256716000000002,47.7645328208753
lab,[LAB/Hematology/Urine] Bacteria,0.058644426793751654,0.09399195,0.11136927,0.16419811,0.16677177,0.11487417,0.08444107,0.05282884,47.43574237309807
proc,X-ray,0.026873179772306063,0.05564397,0.03932873,0.05796189,0.04807824,0.03973382,0.03372074,0.018633160000000003,47.377985508303986
proc,Non-invasive Ventilation,0.025416997617156472,0.5521033,0.39914392,0.58377868,0.5174648,0.44241023,0.34322473,0.18463476,46.25769070965681
lab,"[LAB/Blood Gas/Blood] Chloride, Whole Blood",0.03269790839290442,0.12175005,0.12495137,0.18147493,0.13941995,0.11870697,0.07966326,0.05652356,45.23644678725811
drug,[MED/Medications] Epinephrine,0.009796134498279057,0.46201083,0.34903282,0.49182199,0.39789272,0.35576343,0.30361018,0.14278916999999997,40.909955115395725
drug,[MED/Medications] Amiodarone,0.03547789250728091,0.42347953,0.31056724,0.4346075,0.38145658,0.34089588,0.21506932,0.12404025999999996,39.93990480129197
lab,"[LAB/Blood Gas/Blood] Sodium, Whole Blood",0.04103786073603389,0.14106733,0.1443658,0.20062874,0.16472158,0.14405593,0.09969883,0.05626294000000001,38.972485173081175
lab,[LAB/Hematology/Urine] Urine Mucous,0.018136086841408525,0.03504682,0.04903068,0.06735205,0.05656491,0.05698008,0.03429175,0.018321369999999997,37.36715460605481
lab,[LAB/Hematology/Urine] Leukocytes,0.07545671167593328,0.12366847,0.14556767,0.19603384,0.20171596,0.14543874,0.11502883,0.05046616999999998,34.66852907654562
lab,[LAB/Hematology/Urine] Urine Color,0.07876621657400053,0.12308081,0.14470047,0.19464812,0.19761945,0.14371038,0.11658303,0.04994765000000001,34.517959755071985
lab,[LAB/Hematology/Urine] Nitrite,0.07545671167593328,0.12352705,0.14572968,0.19598718,0.20181602,0.14525863,0.11503858,0.05025750000000001,34.4867977477203
lab,[LAB/Hematology/Urine] Bilirubin,0.07545671167593328,0.12365104,0.14589635,0.19603412,0.20184951,0.14521634,0.11503258,0.05013777,34.36533539050154
lab,[LAB/Hematology/Urine] Blood,0.07558909187185597,0.12334914,0.14576726,0.19567671,0.20025176,0.14511029,0.11498866,0.049909449999999994,34.23913572910679
lab,[LAB/Hematology/Urine] Glucose,0.07863383637807785,0.12373384,0.1451431,0.19459189,0.20206874,0.14562165,0.11417011,0.04944878999999999,34.0689912231446
lab,[LAB/Chemistry/Urine] Length of Urine Collection,0.023166534286470745,0.10958564,0.11252547,0.15076613,0.13053796,0.1357747,0.06728401,0.038240659999999996,33.984003799317605
lab,[LAB/Hematology/Urine] Urine Appearance,0.07585385226370135,0.12300107,0.1457609,0.19515034,0.20035929,0.14528086,0.11508213,0.04938944000000001,33.883874207692195
proc,Hemodialysis,0.027270320360074134,0.4217821,0.33297913,0.44269922,0.382247,0.35381319,0.260624,0.10972008999999999,32.95104110578942
lab,[LAB/Chemistry/Blood] Lipase,0.06314535345512311,0.2664829,0.22954915,0.30492105,0.27497557,0.26482816,0.15839576,0.07537190000000002,32.83475456127806
drug,[MED/Medications] Acetaminophen-IV,0.027535080751919513,0.44359631,0.34620826,0.45773178,0.41327408,0.44087065,0.17309943,0.11152351999999999,32.21284206217379
drug,[MED/Medications] Thiamine,0.023298914482393435,0.31134157,0.28470757,0.37604223,0.31709616,0.27067689,0.15602909,0.09133465999999996,32.08016562397689
lab,[LAB/Hematology/Urine] Urobilinogen,0.08287000264760391,0.1215985,0.14536936,0.19048252,0.19767795,0.14621568,0.11534656,0.045113159999999985,31.033472253024975
proc,Family updated by RN,0.035742652899126294,0.22196462,0.2086963,0.27297073,0.27247159,0.28126042,0.09885091,0.06427443,30.798068772661512
lab,[LAB/Hematology/Urine] Ketone,0.08075191951284087,0.12111401,0.14535591,0.19007926,0.19923464,0.14771961,0.11536818,0.044723349999999995,30.76816759635022
drug,[MED/Antibiotics] Levofloxacin,0.03216838760921366,0.34744286,0.28715819,0.37072415,0.30956637,0.33414745,0.17294696,0.08356596,29.10101919781567
lab,[LAB/Hematology/Urine] RBC,0.09584326184802754,0.1150688,0.12978335,0.16742761,0.17858049,0.13453385,0.1091282,0.03764426000000001,29.00546179459847
lab,[LAB/Hematology/Urine] Protein,0.10444797458300238,0.13159688,0.15043082,0.19335029,0.20614409,0.1556998,0.12638092,0.042919470000000015,28.531035063160605
lab,[LAB/Hematology/Urine] Epithelial Cells,0.0949166004765687,0.1065453,0.12626434,0.16092406,0.16607049,0.13208002,0.10888735,0.034659720000000005,27.450125664934376
lab,[LAB/Hematology/Urine] Yeast,0.10232989144823934,0.11802351,0.13254682,0.16772603,0.18054753,0.13754015,0.11685151,0.03517920999999999,26.54096869317573
lab,"[LAB/Chemistry/Blood] Bilirubin, Direct",0.03137410643367752,0.15313225,0.13608718,0.17142328,0.18615213,0.15724841,0.06642626,0.03533610000000001,25.965781640856996
drug,[MED/Medications] Coumadin (Warfarin),0.014958962139263966,0.11695315,0.0960415,0.12058791,0.11469706,0.1242638,0.06456133,0.024546410000000005,25.558128517359684
lab,[LAB/Hematology/Urine] WBC,0.09875562615832671,0.11218851,0.12893947,0.16187349,0.17599253,0.13283068,0.11329288,0.03293402000000001,25.54223311139716
drug,[MED/Blood Products/Colloids] Albumin,0.03997881916865237,0.23019007,0.21017746,0.26379619,0.21789941,0.21081744,0.13707696,0.053618729999999976,25.511170417608042
drug,[MED/Medications] Vasopressin,0.04315594387079693,0.69363937,0.56856427,0.71262075,0.65292306,0.59355521,0.46996903,0.14405648000000004,25.336885837022443
lab,[LAB/Hematology/Blood] Platelet Smear,0.019989409584326184,0.23072041,0.21316261,0.26584144,0.30325225,0.21046096,0.13140289,0.05267882999999998,24.71297850969266
drug,[MED/Medications] Lorazepam (Ativan),0.0791633571617686,0.38709911,0.32617338,0.4041564,0.37862074,0.40818394,0.22424926,0.07798302000000001,23.908456294011486
lab,"[LAB/Chemistry/Blood] Bilirubin, Indirect",0.02952078369075986,0.15452013,0.13593658,0.16676455,0.18534638,0.1556799,0.06727968,0.03082797000000001,22.678200378441186
drug,[MED/Blood Products/Colloids] Fresh Frozen Plasma,0.024093195657929573,0.16956352,0.14531555,0.17799022,0.19345082,0.17590327,0.08551609,0.03267467000000002,22.485322458608195
proc,Family meeting held,0.013370399788191687,0.05021851,0.04649086,0.05692614,0.05828009,0.04654005,0.02771119,0.010435279999999998,22.445874307336965
drug,[MED/Medications] Nicardipine,0.021842732327243843,0.61117235,0.51791714,0.6326327,0.53542148,0.57311811,0.3749108,0.11471556000000005,22.149404053320197
proc,Stool Culture,0.019857029388403495,0.04124157,0.0366359,0.04456034,0.03801034,0.03554441,0.02834218,0.007924439999999998,21.63025884446676
proc,Family updated by MD,0.020783690759862323,0.12153721,0.12424825,0.15016971,0.11710944,0.13288104,0.05291928,0.025921460000000007,20.86263589225603
lab,[LAB/Chemistry/Blood] Triglycerides,0.022637013502779985,0.09526487,0.08213002,0.09910914,0.09519632,0.0643725,0.03813066,0.01697912,20.673463856455896
drug,[MED/Antibiotics] Acyclovir,0.030315064866296003,0.7371315,0.63292709,0.76345105,0.76860802,0.67974004,0.48404565,0.13052396,20.62227420223078
drug,[MED/Medications] Nitroglycerin,0.025681758009001854,0.38729798,0.35273381,0.42169472,0.41546849,0.35428526,0.24331388,0.06896091000000004,19.55041111596307
lab,[LAB/Hematology/Urine] pH,0.1282764098490866,0.14790509,0.1694216,0.20117318,0.21713207,0.17342314,0.14523256,0.03175158,18.741164054642383
lab,[LAB/Chemistry/Blood] Amylase,0.05546730209160709,0.27692354,0.26564654,0.31485166,0.29286456,0.29034552,0.17021605,0.04920511999999999,18.52277842579843
drug,[MED/Medications] Phenylephrine,0.11715647339158063,0.63426086,0.56168546,0.6647598,0.632494,0.64017509,0.42324047,0.10307434000000004,18.35090052001703
lab,[LAB/Hematology/Urine] Specific Gravity,0.12774688906539583,0.14686416,0.16911144,0.1997616,0.21686482,0.17284035,0.14471542,0.03065016000000001,18.124238076383246
proc,Bronchoscopy,0.027402700555996824,0.05060782,0.05851662,0.06888479,0.06329746,0.05727616,0.04174585,0.010368170000000003,17.71833369733249
drug,[MED/Antibiotics] Cefazolin,0.04236166269526079,0.6561352,0.57901149,0.67709669,0.59723838,0.59905015,0.53464042,0.09808519999999998,16.940112881006904
lab,[LAB/Chemistry/Blood] Troponin T,0.05454064072014827,0.25991674,0.26391059,0.30833576,0.25498395,0.25241683,0.18142294,0.044425170000000014,16.83341695382516
lab,"[LAB/Blood Gas/Blood] Hematocrit, Calculated",0.03627217368281705,0.13265099,0.14840092,0.17326824,0.14090741,0.14000449,0.09369218,0.02486732,16.756850294459092
lab,[LAB/Blood Gas/Blood] Hemoglobin,0.03627217368281705,0.13256978,0.14826883,0.17291622,0.1410047,0.14010552,0.09355235,0.02464739000000002,16.62344674871989
proc,EEG,0.011517077045274026,0.04233345,0.038702,0.04469738,0.04821565,0.03868315,0.02817726,0.0059953800000000015,15.491137408919439
lab,[LAB/Hematology/Blood] Atypical Lymphocytes,0.060762509928514695,0.30898837,0.32451166,0.37372691,0.41258071,0.34655262,0.20984816,0.049215250000000044,15.165941957216592
drug,[MED/Blood Products/Colloids] Platelets,0.02832936192745565,0.29725498,0.289241,0.33195736,0.31710249,0.28767218,0.13464691,0.04271635999999995,14.768431861319781
lab,[LAB/Hematology/Blood] Myelocytes,0.060894890124437384,0.30853786,0.32499252,0.372782,0.41285203,0.34692875,0.2100826,0.047789479999999995,14.704793821100864
lab,[LAB/Hematology/Blood] Metamyelocytes,0.060894890124437384,0.30838556,0.32519749,0.37281654,0.41282212,0.3469731,0.210056,0.047619049999999996,14.643117325413552
lab,[LAB/Hematology/Urine] Hyaline Casts,0.03587503309504898,0.04631904,0.05786379,0.06605779,0.07316698,0.06246242,0.04164112,0.008194000000000007,14.160842212374972
drug,[MED/Medications] ACD-A Citrate,0.03799311622981202,0.76978004,0.70101441,0.79808166,0.73362346,0.65675971,0.65857468,0.09706725000000005,13.846683979006944
lab,[LAB/Chemistry/Blood] Thyroid Stimulating Hormone,0.017738946253640454,0.02706219,0.02324868,0.02637903,0.02397678,0.02265936,0.02109333,0.0031303500000000005,13.46463541155885
proc,Blood Cultured,0.08234048186391316,0.13299128,0.1316968,0.14927462,0.1437115,0.1386604,0.1106596,0.017577819999999994,13.34718839030257
proc,Endoscopy,0.0054275880328302885,0.04150391,0.0212158,0.02395409,0.02857873,0.023324,0.01394149,0.002738290000000001,12.906843013225997
lab,"[LAB/Chemistry/Blood] Protein, Total",0.005692348424675669,0.01190913,0.01392332,0.01571519,0.01615709,0.01534751,0.01028016,0.001791870000000001,12.869559846358491
drug,[MED/Medications] Hydromorphone (Dilaudid),0.09226899655811491,0.56198411,0.51072218,0.57600727,0.52537502,0.51497032,0.40617546,0.06528508999999993,12.782896955836131
lab,"[LAB/Chemistry/Urine] Potassium, Urine",0.03335980937251787,0.06855863,0.07452199,0.08404536,0.07996508,0.08150671,0.05274621,0.009523370000000003,12.779274949582001
proc,Sputum Culture,0.03891977760127085,0.07469378,0.07747024,0.08703055,0.08065991,0.07042388,0.05839747,0.009560310000000002,12.340622670073053
drug,[MED/Medications] Hydralazine,0.08194334127614508,0.45813077,0.41247263,0.46109452,0.44585182,0.46669457,0.2986057,0.04862189,11.787906993974364
drug,[MED/Medications] Magnesium Sulfate,0.20902832936192745,0.395568,0.37321873,0.41399459,0.39896461,0.4014876,0.31331823,0.04077586,10.925459180465031
lab,[LAB/Chemistry/Blood] Ferritin,0.013370399788191687,0.01776624,0.01684024,0.01862947,0.03900022,0.01752044,0.01429384,0.0017892299999999993,10.624729813826878
proc,PA Catheter,0.026343658988615303,0.7051343,0.63994518,0.70790655,0.65516592,0.71097733,0.53516257,0.06796137000000002,10.619873721058424
lab,[LAB/Hematology/Blood] Microcytes,0.019592268996558113,0.20571747,0.24193544,0.26731862,0.26491058,0.24523096,0.14401489,0.025383180000000005,10.491716302497892
lab,[LAB/Hematology/Blood] Macrocytes,0.019592268996558113,0.20571436,0.24195363,0.26730816,0.26473408,0.24521108,0.14406772,0.025354530000000014,10.479086426601665
lab,[LAB/Hematology/Blood] Polychromasia,0.019592268996558113,0.20574171,0.24194495,0.26728079,0.26474784,0.24485655,0.14407006,0.02533584,10.471737475818363
lab,[LAB/Hematology/Blood] Poikilocytosis,0.019592268996558113,0.20573752,0.241984,0.26729105,0.26473013,0.24510667,0.14403177,0.02530704999999997,10.458150125628128
lab,[LAB/Hematology/Blood] Hypochromia,0.019592268996558113,0.20575088,0.24198915,0.26728869,0.26473499,0.24503724,0.14403199,0.02529954000000001,10.454824110915721
lab,[LAB/Hematology/Blood] Anisocytosis,0.019592268996558113,0.20571329,0.24204959,0.26732792,0.26485709,0.24494563,0.14403915,0.025278329999999988,10.443450864758741
lab,[LAB/Hematology/Blood] Bands,0.06632247815726768,0.30676365,0.3382355,0.37337527,0.41563427,0.35391127,0.2191963,0.03513976999999996,10.38914306747812
lab,"[LAB/Chemistry/Urine] Osmolality, Urine",0.03653693407466243,0.06928165,0.08499353,0.09337943,0.08687741,0.10191871,0.05455466,0.008385900000000002,9.86651572184377
proc,Indwelling Port (PortaCath),0.023696055070161502,0.96397685,0.88717167,0.97417242,0.93379135,0.98352817,0.8103361,0.08700075000000007,9.806529327069255
lab,[LAB/Hematology/Blood] Basophils,0.14045538787397405,0.32859555,0.35388704,0.38739783,0.42205792,0.37423394,0.25508334,0.03351079000000001,9.46934648977256
lab,[LAB/Hematology/Blood] Eosinophils,0.14045538787397405,0.32868823,0.3539271,0.38738946,0.42203732,0.37424778,0.25507271,0.033462360000000024,9.454591072568341
lab,[LAB/Hematology/Blood] Monocytes,0.14045538787397405,0.32861409,0.35392576,0.38738578,0.42209494,0.37437241,0.25512547,0.033460020000000035,9.453965713035423
lab,[LAB/Hematology/Blood] Lymphocytes,0.14045538787397405,0.32866568,0.3540294,0.38737397,0.42211291,0.37392074,0.25520758,0.03334457000000002,9.418587834795646
lab,[LAB/Hematology/Blood] Neutrophils,0.14045538787397405,0.32868775,0.3541629,0.3873351,0.42213148,0.37418821,0.25515542,0.033172199999999985,9.366367849371006
lab,"[LAB/Chemistry/Blood] Osmolality, Measured",0.026740799576383374,0.46688883,0.45282741,0.49394389,0.47335259,0.45824312,0.31380029,0.04111648000000001,9.07994505014615
lab,[LAB/Chemistry/Blood] Haptoglobin,0.022107492719089225,0.06792591,0.07454006,0.08125845,0.07682248,0.08328472,0.05073582,0.006718389999999991,9.013126632846808
lab,"[LAB/Chemistry/Urine] Chloride, Urine",0.03110934604183214,0.05857646,0.07158439,0.07766488,0.07520563,0.08444261,0.0479023,0.006080490000000008,8.49415633771554
drug,[MED/Medications] Metoprolol,0.1387344453269791,0.48226743,0.47086094,0.50798593,0.46561844,0.5015045,0.35102646,0.037124990000000024,7.884491331984349
lab,"[LAB/Chemistry/Urine] Creatinine, Urine",0.050569234842467566,0.08895511,0.1033081,0.11123624,0.11107109,0.11682607,0.0734567,0.00792814,7.674267555012627
lab,[LAB/Chemistry/Blood] Lactate Dehydrogenase (LD),0.1755361397934869,0.42446074,0.4313946,0.46431846,0.46035189,0.46328087,0.32715488,0.03292385999999997,7.631959231756719
drug,[MED/Medications] Norepinephrine,0.12152501985702939,0.72361914,0.68359219,0.73338128,0.67986315,0.67821742,0.61072479,0.04978908999999998,7.283449215533018
lab,[LAB/Chemistry/Blood] Creatine Kinase (CK),0.08644426793751654,0.29643518,0.30754589,0.32928657,0.30831842,0.31467676,0.23480157,0.021740680000000012,7.069084877056889
lab,"[LAB/Hematology/Blood] Fibrinogen, Functional",0.07016150383902568,0.42201614,0.43114129,0.46089124,0.42573176,0.47269407,0.31256554,0.02974994999999997,6.900278560654669
drug,[MED/Medications] Furosemide,0.2637013502779984,0.6031688,0.58291579,0.62293147,0.58297969,0.60507143,0.48556175,0.04001568,6.8647445628467185
drug,[MED/Antibiotics] Ceftriaxone,0.04514164680963728,0.48135607,0.46748562,0.49955395,0.49131531,0.49143045,0.32136049,0.032068330000000034,6.859746830287536
lab,[LAB/Chemistry/Blood] NTproBNP,0.005559968228752979,0.01126591,0.01675902,0.01784404,0.01263646,0.01752167,0.00711925,0.001085019999999999,6.4742449140820835
drug,[MED/Medications] Fentanyl,0.274556526343659,0.7238966,0.70317885,0.74746041,0.70592866,0.71429718,0.62903171,0.04428155999999994,6.2973395744197855
proc,Dialysis - CRRT,0.05096637543023564,0.83912478,0.80539886,0.85519251,0.81430112,0.76028832,0.7332129,0.04979364999999991,6.182483297778682
lab,"[LAB/Chemistry/Urine] Sodium, Urine",0.046200688377018795,0.07183219,0.09450913,0.09972433,0.09460881,0.11199032,0.06516058,0.005215200000000003,5.518197024985843
drug,[MED/Medications] KCL,0.18864177918983321,0.52784371,0.52077609,0.54931788,0.52826853,0.55700334,0.4316795,0.02854179000000001,5.480626040262334
proc,Urine Culture,0.058379666401906276,0.07304488,0.08397722,0.08846637,0.0890935,0.08600378,0.06759288,0.004489149999999997,5.345675886865505
proc,Interventional Radiology,0.009531374106433678,0.01366278,0.01399204,0.01472913,0.01953384,0.01649043,0.01364578,0.0007370899999999993,5.26792376236774
drug,[MED/Antibiotics] Cefepime,0.13224781572676728,0.73682514,0.70902482,0.74566081,0.7132814,0.67474321,0.63492993,0.03663598999999995,5.167095560914207
drug,[MED/Medications] Calcium Gluconate,0.1580619539316918,0.45230539,0.46033932,0.48295641,0.47987374,0.50196662,0.35819598,0.022617090000000006,4.913134511299188
lab,[LAB/Blood Gas/Blood] Oxygen Saturation,0.18043420704262642,0.60223627,0.6046479,0.63291651,0.58779135,0.61638685,0.52749636,0.028268610000000027,4.675218420505558
lab,[LAB/Chemistry/Blood] Phenytoin,0.04474450622186921,0.59292102,0.56669369,0.59298199,0.57862769,0.60107664,0.48802313,0.02628829999999993,4.638890544202094
drug,[MED/Medications] Morphine Sulfate,0.10458035477892508,0.45874842,0.45218149,0.47239528,0.44168548,0.43694098,0.33665257,0.020213789999999954,4.470282496525887
lab,"[LAB/Chemistry/Blood] Creatine Kinase, MB Isoenzyme",0.0634101138469685,0.24129233,0.27064125,0.28265942,0.26332131,0.27300631,0.20590333,0.012018169999999995,4.440627583563109
drug,[MED/Medications] Propofol,0.19181890389197775,0.67245006,0.66723951,0.69465006,0.66160705,0.65196233,0.56324392,0.027410549999999922,4.108052594187644
lab,[LAB/Chemistry/Blood] Vancomycin,0.16282764098490865,0.42282953,0.4360166,0.45380473,0.43308959,0.41555547,0.35454768,0.017788130000000013,4.0796910025902715
proc,Cordis/Introducer,0.06155679110405084,0.87900853,0.84654064,0.87887634,0.80359613,0.83519903,0.79218752,0.03233570000000008,3.819745736010982
lab,[LAB/Blood Gas/Blood] Tidal Volume,0.11252316653428647,0.45725251,0.46819794,0.48581198,0.48788712,0.47651125,0.39147868,0.017614039999999997,3.7620925884466723
lab,[LAB/Blood Gas/Blood] O2 Flow,0.017341805665872387,0.06467344,0.0662424,0.06861269,0.05608829,0.06127463,0.03256084,0.002370289999999997,3.5782067074864394
lab,[LAB/Chemistry/Blood] Alkaline Phosphatase,0.2770717500661901,0.66296035,0.68550339,0.70965786,0.70716906,0.69284435,0.59413898,0.024154469999999928,3.5236105834574976
lab,"[LAB/Chemistry/Blood] Bilirubin, Total",0.28541170240931957,0.66292765,0.68769464,0.71171479,0.70949552,0.69681968,0.59440449,0.024020150000000018,3.4928511293908033
lab,[LAB/Chemistry/Blood] Alanine Aminotransferase (ALT),0.2794545935927985,0.66485868,0.69106742,0.71381844,0.70863823,0.69895049,0.59617917,0.022751020000000066,3.2921563571901666
lab,[LAB/Chemistry/Blood] Asparate Aminotransferase (AST),0.2795869737887212,0.66445691,0.6904319,0.71292989,0.70806022,0.69782508,0.59703871,0.022497989999999968,3.2585386046038676
drug,[MED/Medications] Heparin Sodium,0.12020121789780248,0.76013564,0.75311997,0.77729558,0.75166978,0.75107516,0.68576903,0.024175610000000014,3.2100609415522485
drug,[MED/Medications] Dilantin,0.03057982525814138,0.57695945,0.57088226,0.586696,0.60765439,0.56088615,0.46390312,0.01581374000000002,2.7700527951245184
lab,[LAB/Chemistry/Blood] Albumin,0.17355043685464655,0.37537499,0.40259402,0.4135022,0.39543291,0.42623786,0.31568552,0.01090817999999999,2.7094739261154426
drug,[MED/Antibiotics] Metronidazole,0.1108022239872915,0.73429134,0.74282285,0.76178648,0.74455248,0.71703561,0.655559,0.01896363000000001,2.552914197510215
chart,Cardiovascular: RUE Color,0.547392110140323,0.77308567,0.7790908,0.79891979,0.8055922,0.78383555,0.72113749,0.019828990000000046,2.5451449304753755
chart,Cardiovascular: LUE Color,0.5438178448504104,0.77097432,0.77777209,0.79705402,0.80428402,0.78240509,0.71628413,0.019281930000000003,2.479123415189661
drug,[MED/Antibiotics] Ciprofloxacin,0.09954990733386286,0.60892064,0.62135209,0.63655956,0.63474212,0.62127324,0.49770085,0.01520747,2.4474803005812693
chart,Cardiovascular: LUE Temp,0.555070161503839,0.78159207,0.78802687,0.80621461,0.81670877,0.79303874,0.73036411,0.018187740000000008,2.3080101316849775
chart,Cardiovascular: RUE Temp,0.5582472862059836,0.78295943,0.78965537,0.80746091,0.81795572,0.79481995,0.73442818,0.01780554000000001,2.2548494794634286
chart,Cardiovascular: LLE Color,0.5595710881652105,0.77689464,0.78379179,0.80139142,0.80675425,0.78901496,0.71987912,0.017599629999999977,2.2454470976277996
proc,CCO PAC,0.020121789780248873,0.7900047,0.77984636,0.79688161,0.75446207,0.76079459,0.72243905,0.017035250000000057,2.18443668827281
chart,Cardiovascular: RLE Color,0.5630129732592004,0.78083218,0.78786954,0.80424857,0.80872874,0.79001073,0.72444539,0.016379030000000072,2.0789012861190286
drug,[MED/Antibiotics] Meropenem,0.09650516282764099,0.79929494,0.79026092,0.80668829,0.8011546,0.78543751,0.72362451,0.01642736999999994,2.0787273651340294
chart,Cardiovascular: LLE Temp,0.5710881652104846,0.78612875,0.79335272,0.80844471,0.81683987,0.79787251,0.73362794,0.015091989999999944,1.9023051940881914
lab,[LAB/Blood Gas/Blood] PEEP,0.14389727296796398,0.5272233,0.55377628,0.56411241,0.56987957,0.56139128,0.47139341,0.010336129999999999,1.8664811717829441
lab,"[LAB/Chemistry/Blood] Calcium, Total",0.8742388138734445,0.93663389,0.93934981,0.95533355,0.96214279,0.93226342,0.92793986,0.015983740000000024,1.7015748371738133
chart,Cardiovascular: RLE Temp,0.574265289912629,0.78885371,0.79690982,0.81008515,0.81884272,0.79931116,0.73826899,0.01317533000000004,1.6533025029105604
lab,[LAB/Chemistry/Blood] Phosphate,0.8782102197511252,0.93885961,0.94350574,0.95815342,0.96378991,0.93688111,0.93169313,0.014647680000000052,1.5524738620032192
drug,[MED/Medications] Potassium Chloride,0.3424675668519989,0.64928533,0.66757258,0.67696053,0.65668542,0.67932707,0.56978001,0.009387950000000034,1.4062815461953266
lab,[LAB/Hematology/Blood] White Blood Cells,0.9037595975642044,0.95391896,0.95995328,0.97298888,0.98210027,0.95511246,0.95027202,0.013035599999999925,1.3579410864662003
lab,[LAB/Chemistry/Blood] Anion Gap,0.9079957638337305,0.96211131,0.96533867,0.97822448,0.98207249,0.95766757,0.9576888,0.012885809999999998,1.3348486288237058
lab,[LAB/Hematology/Blood] MCV,0.9033624569764364,0.95393191,0.95981229,0.97242735,0.98212214,0.95514768,0.95017505,0.012615060000000011,1.3143257417551937
lab,[LAB/Hematology/Blood] MCH,0.9033624569764364,0.95390459,0.95982724,0.97239123,0.98210679,0.95512859,0.95016755,0.01256399000000008,1.308984521006101
lab,[LAB/Hematology/Blood] Red Blood Cells,0.9033624569764364,0.95387061,0.95985963,0.97240826,0.98213338,0.95510847,0.95010663,0.01254863000000006,1.307340115970922
lab,[LAB/Hematology/Blood] MCHC,0.9033624569764364,0.95392886,0.95988003,0.97241998,0.98211483,0.95503842,0.95019526,0.012539949999999966,1.3064080518478924
lab,[LAB/Chemistry/Blood] Bicarbonate,0.9103786073603389,0.96254189,0.96661393,0.97921394,0.98372776,0.95947411,0.95835092,0.012600009999999995,1.30352042412631
lab,[LAB/Blood Gas/Blood] Glucose,0.15660577177654222,0.6124966,0.63866824,0.64693638,0.60752927,0.63936151,0.56173482,0.00826813999999998,1.294590756540513
lab,[LAB/Hematology/Blood] RDW,0.9033624569764364,0.95392543,0.95996193,0.97235918,0.98213173,0.9549671,0.95003391,0.012397250000000026,1.2914314216606513
lab,[LAB/Hematology/Blood] Platelet Count,0.9038919777601271,0.95479059,0.96018978,0.97251955,0.98189443,0.95549728,0.95133295,0.012329770000000018,1.2840971917030837
lab,[LAB/Chemistry/Blood] Glucose,0.9090548054011119,0.96117744,0.96500457,0.97734159,0.98047865,0.9571547,0.95783018,0.012337020000000032,1.278441614012256
lab,[LAB/Hematology/Blood] Hemoglobin,0.9036272173682817,0.9542106,0.96027604,0.97253571,0.98224861,0.95545843,0.95053804,0.012259670000000056,1.2766818591037694
lab,[LAB/Chemistry/Blood] Creatinine,0.9119671697114111,0.9625424,0.96755946,0.97910856,0.98356442,0.95994021,0.95864928,0.011549099999999979,1.1936320688756408
lab,[LAB/Chemistry/Blood] Urea Nitrogen,0.9119671697114111,0.96307917,0.96757075,0.97906253,0.98341906,0.960324,0.959194,0.011491779999999951,1.1876940265091676
lab,[LAB/Chemistry/Blood] Sodium,0.9132909716706381,0.96446865,0.96797561,0.97938034,0.98282403,0.96129484,0.96043057,0.011404729999999974,1.1782042731427886
lab,[LAB/Chemistry/Blood] Chloride,0.91289383108287,0.96430226,0.96846656,0.97983235,0.98377573,0.96150296,0.96032449,0.011365790000000042,1.1735862103488675
lab,[LAB/Chemistry/Blood] Potassium,0.9138204924543288,0.96572931,0.9691842,0.98035047,0.98304244,0.9616424,0.96183086,0.011166269999999923,1.1521308333338411
proc,16 Gauge,0.05573206248345248,0.67657081,0.68389816,0.69176895,0.63233979,0.64808045,0.60641901,0.007870790000000016,1.1508716443980513
lab,[LAB/Hematology/Blood] Hematocrit,0.9083929044214986,0.95924523,0.96510172,0.97613006,0.98376701,0.96039149,0.95596325,0.01102833999999997,1.1427127080449062
lab,[LAB/Chemistry/Blood] Magnesium,0.9054805401111994,0.95530896,0.96020618,0.9696969,0.97468364,0.95315149,0.95106531,0.009490719999999953,0.98840438623296
lab,[LAB/Blood Gas/Blood] Oxygen,0.16243050039714058,0.52014266,0.55571889,0.56022241,0.56157035,0.56872797,0.46858823,0.004503519999999983,0.8103953421486146
lab,[LAB/Hematology/Blood] PTT,0.5471273497484777,0.78830928,0.80898022,0.81545556,0.81007332,0.82422875,0.74974544,0.006475339999999941,0.800432425900344
lab,[LAB/Hematology/Blood] PT,0.555070161503839,0.78595591,0.80559173,0.81203795,0.8159512,0.81853219,0.74483289,0.006446220000000058,0.800184480543272
lab,[LAB/Hematology/Blood] INR(PT),0.555070161503839,0.78595284,0.80561642,0.81202183,0.8160218,0.81849151,0.74482605,0.006405409999999945,0.7950942707945234
proc,22 Gauge,0.10471273497484776,0.7034865,0.70254713,0.70706999,0.67149937,0.64799967,0.63671083,0.004522860000000017,0.643780296988761
lab,[LAB/Blood Gas/Blood] Temperature,0.21180831347630394,0.58737674,0.61905853,0.62263416,0.62052365,0.62058806,0.54311952,0.003575630000000052,0.5775915889568716
proc,EKG,0.07797193539846439,0.12337882,0.13401462,0.13460319,0.13473144,0.1304329,0.11087772,0.0005885700000000105,0.43918342640527613
proc,Invasive Ventilation,0.5007942811755361,0.95904985,0.95952102,0.96357104,0.9450832,0.95805306,0.94968361,0.0040500200000000985,0.4220876787045373
drug,[MED/Medications] Midazolam (Versed),0.2005559968228753,0.76375821,0.77055688,0.77365492,0.75079598,0.75530948,0.69107828,0.003098040000000024,0.4020520847208611
proc,Dialysis Catheter,0.10405083399523431,0.92812905,0.92387907,0.92757622,0.92543139,0.9185866,0.89235378,0.003697149999999927,0.40017683266706394
lab,[LAB/Blood Gas/Blood] pCO2,0.4630659253375695,0.84363839,0.85832433,0.86109966,0.84998319,0.85550051,0.82217592,0.002775330000000076,0.32334280912205715
lab,[LAB/Blood Gas/Blood] pO2,0.46319830553349217,0.84352677,0.85831926,0.86098731,0.85003995,0.8553895,0.82214104,0.002668049999999922,0.31084587336417474
lab,[LAB/Blood Gas/Blood] Base Excess,0.4630659253375695,0.84359694,0.85841211,0.86098288,0.84993531,0.85548914,0.82219481,0.0025707700000000555,0.29947969862634577
lab,[LAB/Blood Gas/Blood] Calculated Total CO2,0.4633306857294149,0.84407292,0.85914478,0.86163384,0.85038027,0.85604062,0.82253141,0.002489059999999932,0.28971368481106663
chart,Respiratory: Inspired O2 Fraction,0.6420439502250463,0.96129737,0.96111535,0.96373673,0.94227152,0.95854709,0.95068718,0.0026213800000000065,0.272743536975037
lab,[LAB/Blood Gas/Blood] pH,0.492321948636484,0.85384865,0.86762494,0.86865277,0.85141757,0.86821878,0.83387073,0.0010278299999999518,0.11846478272050961
chart,Respiratory: Respiratory Rate,0.9939105109875562,0.99905137,0.99861212,0.99926627,0.99929824,0.99915444,0.99856339,0.00065415000000002,0.06550591434840787
drug,[MED/Medications] Famotidine (Pepcid),0.20135027799841143,0.69198067,0.70519904,0.70526496,0.68898679,0.71360728,0.62186654,6.59200000000526e-05,0.00934771550455494
chart,Routine Vital Signs: Heart Rate,0.9954990733386285,0.99960687,0.99982346,0.99954695,0.99983784,0.99964531,0.99967511,-0.00027650999999995207,-0.027655882369468716
lab,"[LAB/Blood Gas/Blood] Potassium, Whole Blood",0.14694201747418587,0.60185563,0.63540569,0.63522259,0.59179494,0.63878393,0.55536063,-0.0001830999999999916,-0.028816235498298984
lab,[LAB/Blood Gas/Blood] Free Calcium,0.3100344188509399,0.73476597,0.75797767,0.75754567,0.73739563,0.7551344,0.69652001,-0.00043200000000009897,-0.05699376341787206
chart,Routine Vital Signs: Temperature Fahrenheit,0.9414879534021711,0.98557921,0.98555543,0.98492092,0.99010393,0.97895218,0.97813328,-0.0006345100000000325,-0.06438095521426253
chart,Routine Vital Signs: Heart Rhythm,0.9947047921630924,0.99900689,0.99972528,0.99907163,0.9994247,0.99919181,0.99896531,-0.0006536500000000611,-0.06538296200732877
chart,Respiratory: O2 saturation pulseoxymetry,0.9923219486364839,0.99778277,0.99926688,0.99837186,0.9985789,0.99806502,0.99767416,-0.0008950199999999686,-0.08956766384571543
proc,Arterial Line,0.51919512840879,0.94336667,0.94705539,0.94592437,0.9230123,0.93712,0.92602462,-0.0011310200000000936,-0.11942490502061273
lab,[LAB/Chemistry/Blood] Cholesterol Ratio (Total/HDL),0.004103786073603389,0.00687303,0.00888976,0.00887006,0.01042123,0.00676899,0.00730584,-1.9699999999999232e-05,-0.22160328287826928
proc,Multi Lumen,0.43460418321419114,0.96965807,0.9716989,0.96916042,0.9541137,0.95602786,0.95987369,-0.0025384800000000096,-0.26124141953850205
proc,PICC Line,0.2732327243844321,0.93318666,0.93509184,0.93252981,0.92359339,0.91980377,0.92097768,-0.002562029999999993,-0.2739869914809644
chart,Respiratory: Peak Insp. Pressure,0.4964257347100874,0.93916261,0.95133748,0.94821633,0.92752402,0.94223304,0.93458015,-0.003121149999999906,-0.32808020976950325
chart,Respiratory: PEEP set,0.504236166269526,0.94545061,0.95670632,0.95320253,0.93314795,0.94920834,0.94054158,-0.0035037900000000066,-0.3662346455493266
drug,[MED/Medications] Folic Acid,0.012708498808578236,0.29435862,0.30144428,0.29954575,0.32174857,0.22985779,0.1308067,-0.0018985300000000094,-0.6298112540068795
lab,[LAB/Blood Gas/Blood] Intubated,0.08128144029653164,0.56734794,0.60953629,0.60474431,0.59740901,0.5799712,0.53529747,-0.004791980000000029,-0.7861681213435265
proc,20 Gauge,0.3907863383637808,0.87129331,0.88050934,0.87269901,0.82414084,0.84613754,0.8463866,-0.0078103299999999765,-0.8870240944860365
chart,Routine Vital Signs: Arterial Blood Pressure diastolic,0.4960285941223193,0.9275203,0.93932607,0.93030958,0.90758622,0.91637055,0.91593835,-0.009016490000000044,-0.9598892533665168
chart,Routine Vital Signs: Arterial Blood Pressure systolic,0.4960285941223193,0.92751738,0.93938647,0.93030868,0.90763753,0.91638335,0.91592954,-0.009077789999999974,-0.9663530708505919
chart,Routine Vital Signs: Arterial Blood Pressure mean,0.4974847762774689,0.9279496,0.9402113,0.93069611,0.9083808,0.91786432,0.91528069,-0.009515190000000007,-1.0120267646219534
lab,[LAB/BLOOD GAS/BLOOD] SPECIMEN TYPE,0.16322478157267672,0.83072143,0.85708136,0.84689477,0.84363268,0.82266844,0.80293372,-0.010186589999999995,-1.1885207724036835
lab,[LAB/Blood Gas/Blood] Lactate,0.27362986497220015,0.60671938,0.63667163,0.62883511,0.59721395,0.62788237,0.56417358,-0.007836520000000013,-1.2308574201743547
drug,[MED/Antibiotics] Vancomycin,0.33068572941487956,0.72684748,0.73834752,0.72849123,0.71433946,0.7013866,0.64720886,-0.00985628999999999,-1.3349120479201975
drug,[MED/Medications] Pantoprazole (Protonix),0.2175006619009796,0.62405638,0.65962477,0.64919789,0.63666818,0.66934982,0.54665336,-0.010426879999999916,-1.580728995365034
lab,"[LAB/Chemistry/Blood] Cholesterol, Total",0.0054275880328302885,0.00734686,0.00948439,0.009311,0.01208464,0.00778801,0.00767726,-0.0001733900000000007,-1.828161853318987
lab,"[LAB/Chemistry/Blood] Cholesterol, HDL",0.004368546465448769,0.00673988,0.00894222,0.00870399,0.01019029,0.00685957,0.00721516,-0.00023823000000000073,-2.66410354475735
lab,[LAB/Hematology/Urine] Amorphous Crystals,0.009796134498279057,0.01935148,0.02426475,0.02358836,0.03001416,0.02283899,0.01437097,-0.0006763900000000024,-2.7875415984092244
lab,[LAB/Hematology/Urine] Granular Casts,0.015620863118877415,0.02224882,0.02800163,0.02713537,0.03733699,0.03250974,0.01833645,-0.0008662600000000006,-3.093605622244136
lab,[LAB/Chemistry/Blood] Transferrin,0.014164680963727826,0.01524292,0.01803341,0.01726592,0.01900912,0.02570868,0.01626786,-0.0007674899999999991,-4.255933847231328
lab,"[LAB/Chemistry/Blood] Iron Binding Capacity, Total",0.014164680963727826,0.01524582,0.01804651,0.01725935,0.01899053,0.02574721,0.01627169,-0.000787160000000002,-4.36184059965058
proc,Chest X-Ray,0.2773365104580355,0.41656311,0.45380821,0.43312525,0.43397514,0.46457483,0.37716601,-0.020682959999999972,-4.557643415045306
lab,[LAB/Blood Gas/Blood] Ventilator,0.03481599152766746,0.296968,0.32412138,0.30879368,0.29571233,0.30073072,0.24088111,-0.0153277,-4.728999981426711
lab,"[LAB/Chemistry/Blood] Cholesterol, LDL, Calculated",0.003839025681758009,0.00534436,0.00800444,0.00757081,0.00930509,0.00629682,0.00626076,-0.00043362999999999995,-5.417368360559889
proc,18 Gauge,0.22875297855440826,0.78804552,0.81247585,0.76726556,0.7436562,0.76840021,0.75862097,-0.045210289999999986,-5.564508778937858
lab,"[LAB/Chemistry/Urine] Urea Nitrogen, Urine",0.029653163886682554,0.05407394,0.07546653,0.07119556,0.07531531,0.07073936,0.0512094,-0.004270969999999999,-5.659422793124314
lab,[LAB/Blood Gas/Blood] Ventilation Rate,0.048451151707704525,0.48730632,0.52187741,0.49099923,0.50259505,0.48083487,0.45786827,-0.030878179999999977,-5.916749682650563
lab,[LAB/Chemistry/Blood] CK-MB Index,0.012443738416732858,0.23166338,0.29952654,0.2785634,0.24984834,0.30103765,0.18787963,-0.02096313999999999,-6.998758774431138
lab,[LAB/Hematology/Urine] Transitional Epithelial Cells,0.007148530579825258,0.01064933,0.01353225,0.01253033,0.01624644,0.01200853,0.00873662,-0.00100192,-7.403942433815515
lab,[LAB/Chemistry/Blood] Iron,0.014561821551495897,0.01544818,0.01867756,0.01721206,0.01935102,0.02593288,0.01654303,-0.001465499999999998,-7.846313972488901
proc,Transthoracic Echo,0.029785544082605243,0.04861698,0.06181178,0.05653301,0.05465605,0.05931419,0.05531679,-0.005278769999999995,-8.540071164428522
drug,[MED/Blood Products/Colloids] Packed Red Blood Cells,0.11278792692613185,0.29577904,0.34617053,0.31581153,0.29852171,0.34103773,0.24188242,-0.03035899999999997,-8.769955085431441
lab,[LAB/Chemistry/Blood] Blue Top Hold,0.008604712734974847,0.04177593,0.04117642,0.03741823,0.02679038,0.03809853,0.0233458,-0.0037581900000000015,-9.127044070368433
lab,[LAB/Chemistry/Blood] Red Top Hold,0.004368546465448769,0.01583393,0.02362593,0.02121937,0.02447333,0.02620384,0.01769002,-0.0024065599999999986,-10.186096378005008
proc,Pan Culture,0.021975112523166536,0.05025564,0.06255692,0.05510058,0.05776448,0.07718041,0.04802864,-0.007456339999999999,-11.919288865244642
lab,[LAB/Chemistry/Blood] Barbiturate Screen,0.0007942811755361397,0.00228312,0.00802898,0.00695988,0.0072119,0.00577599,0.00334358,-0.0010691,-13.315514548547885
lab,[LAB/Hematology/Blood] Ovalocytes,0.008207572147206778,0.08409845,0.12611746,0.10635728,0.11882442,0.12796211,0.07123583,-0.01976017999999999,-15.668076410673027
lab,[LAB/Hematology/Other Body Fluid] Polys,0.005824728620598359,0.01241791,0.02028394,0.01653617,0.01334497,0.0208327,0.01569001,-0.003747770000000001,-18.47653858175483
lab,[LAB/Hematology/Other Body Fluid] Monos,0.005824728620598359,0.01241793,0.02031746,0.01654872,0.01335279,0.02077831,0.01569483,-0.0037687399999999996,-18.549267477332304
lab,[LAB/Hematology/Other Body Fluid] Lymphocytes,0.005824728620598359,0.01242177,0.02036863,0.01656298,0.01335656,0.02082248,0.01569875,-0.0038056499999999972,-18.68387810078536
proc,OR Sent,0.024490336245697644,0.0531865,0.07925988,0.0644176,0.07020794,0.09368484,0.05993039,-0.01484228,-18.726094462923736
lab,"[LAB/Hematology/Blood] Reticulocyte Count, Automated",0.012840879004500927,0.0180615,0.02740811,0.02224822,0.02278649,0.02863294,0.01909267,-0.00515989,-18.826143064954135
lab,[LAB/Chemistry/Blood] Tricyclic Antidepressant Screen,0.0009266613714588298,0.00210073,0.00822539,0.00667576,0.00703426,0.00460256,0.00308542,-0.0015496300000000006,-18.839593016258203
proc,Trans Esophageal Echo,0.007413290971670638,0.01376714,0.0241976,0.01955966,0.01972992,0.0190915,0.0157289,-0.00463794,-19.16694217608358
proc,Ultrasound,0.043817844850410376,0.05828994,0.0828597,0.06668024,0.06689819,0.08432998,0.05441415,-0.016179459999999993,-19.526331859758113
proc,OR Received,0.025416997617156472,0.06315855,0.09421559,0.07397605,0.07853318,0.10012426,0.09061933,-0.02023954,-21.4821559786443
proc,CT scan,0.0778395552025417,0.13511228,0.18494406,0.14339682,0.15109569,0.17973974,0.12356482,-0.041547239999999985,-22.46476042539565
lab,[LAB/Chemistry/Blood] Cortisol,0.012708498808578236,0.04015064,0.0522839,0.04041768,0.03888362,0.04486274,0.02457043,-0.011866220000000004,-22.695743814061313
proc,Intubation,0.027535080751919513,0.03559415,0.08059417,0.0595995,0.06348097,0.06885467,0.04723882,-0.020994670000000007,-26.049861919292677
lab,[LAB/Chemistry/Blood] Vitamin B12,0.005824728620598359,0.00689878,0.01163159,0.00815214,0.0106481,0.01156496,0.00863064,-0.0034794500000000003,-29.913795104538586
drug,[MED/Blood Products/Colloids] OR Packed RBC Intake,0.007280910775747948,0.03850383,0.08184524,0.05448192,0.05201014,0.06441213,0.09481176,-0.027363319999999997,-33.433001112831974
proc,Extubation,0.07135292560232989,0.13411359,0.19624014,0.12694589,0.12242725,0.15456674,0.16443567,-0.06929425,-35.31094606842412
proc,Magnetic Resonance Imaging,0.016282764098490866,0.02964701,0.06282567,0.03972446,0.03888334,0.05260734,0.03923754,-0.023101209999999997,-36.770336074410345
lab,[LAB/Chemistry/Blood] Folate,0.005030447445062218,0.00546652,0.01294758,0.00758125,0.01267315,0.00906356,0.00630537,-0.00536633,-41.4465869297583
proc,Nasal Swab,0.009663754302356367,0.01554384,0.03117443,0.0165456,0.01665539,0.01946324,0.0213084,-0.014628829999999999,-46.925733686229385
lab,[LAB/Chemistry/Blood] % Hemoglobin A1c,0.003177124702144559,0.00763015,0.02112703,0.01096758,0.00874573,0.0094161,0.01157504,-0.010159450000000002,-48.0874500580536
proc,Chest Tube Removed,0.010590415673815197,0.10190459,0.21223438,0.10668021,0.11986666,0.18555526,0.13116705,-0.10555417,-49.73471781527574
lab,[LAB/Chemistry/Blood] Estimated GFR (MDRD equation),0.028064601535610273,0.06802429,0.12112412,0.05934566,0.04671485,0.09923664,0.09204399,-0.06177846,-51.00425910215075
drug,[MED/Blood Products/Colloids] OR Cell Saver Intake,0.0022504633306857295,0.02958018,0.11633701,0.0560793,0.05216559,0.07029713,0.07202776,-0.060257710000000006,-51.79582146730435
drug,[MED/Blood Products/Colloids] OR FFP Intake,0.003441885093989939,0.02048954,0.04380248,0.0202593,0.0213076,0.05732178,0.05345763,-0.023543179999999997,-53.74850921682973
drug,[MED/Blood Products/Colloids] OR Platelet Intake,0.003839025681758009,0.02880459,0.07445229,0.03083218,0.02904765,0.07223612,0.12975591,-0.043620110000000004,-58.588003135968016
drug,[MED/Blood Products/Colloids] OR Colloid Intake,0.003441885093989939,0.00983294,0.05620293,0.01424414,0.01815379,0.02107679,0.01375325,-0.041958789999999996,-74.65587648188448


==> figure/metric_test_adapt_switch_stat_steps.csv <==
timestep,population,subpopulation,patient-specific,combined,total,population,subpopulation,patient-specific,combined,,,,
0,12850,252180,12772,13122,290924,4.416961131,86.68243253,4.390150005,4.510456339,,,,
1,12522,196879,61690,19833,290924,4.304216909,67.67368797,21.20485075,6.817244366,,,,
2,9278,179755,67680,34211,290924,3.189149056,61.78761463,23.26380773,11.75942858,,,,
3,7992,172493,67020,43419,290924,2.747109211,59.29143006,23.03694436,14.92451637,,,,
4,5332,124303,52261,36580,218476,2.440542668,56.89549424,23.92070525,16.74325784,,,,
5,4353,101485,42794,33620,182252,2.388451156,55.68388824,23.48067511,18.44698549,,,,
6,3398,78985,35197,28448,146028,2.326950996,54.08894185,24.10291177,19.48119539,,,,
7,2533,58102,26635,22534,109804,2.306837638,52.91428363,24.25685767,20.52202106,,,,
8,2330,58389,24856,24229,109804,2.12196277,53.17565845,22.63669812,22.06568067,,,,
9,1700,37762,17563,16555,73580,2.310410438,51.32101114,23.86925795,22.49932047,,,,
10,1686,37812,16560,17522,73580,2.291383528,51.38896439,22.50611579,23.81353629,,,,
11,1307,38012,15863,18398,73580,1.776297907,51.66077739,21.55884751,25.00407719,,,,
12,880,18666,8998,8812,37356,2.355712603,49.96787665,24.08716137,23.58924938,,,,
13,963,18704,7969,9720,37356,2.577899133,50.0696006,21.33258379,26.01991648,,,,
14,661,18753,7751,10191,37356,1.769461398,50.20077096,20.74900953,27.28075811,,,,
15,423,18975,7355,10603,37356,1.132348217,50.795053,19.68893886,28.38365992,,,,
16,270,19228,6688,11170,37356,0.722775458,51.47232038,17.90341578,29.90148838,,,,
17,189,19393,6443,11331,37356,0.50594282,51.91401649,17.24756398,30.33247671,,,,
18,104,19400,6342,11510,37356,0.278402399,51.93275511,16.97719242,30.81165007,,,,
,,,,,,,,,,,,,
,,,,,,,,,,,,,"___ __ ___ ___: 
1) _ ___, AUPRC/AUROC_ _ __ __ ___ __. AUPRC/AUROC___ subpopulation_ all-time-lowest predictiabitlity_ ___, ___ figure___ subpopulation_ __ __ __ ___. 

2)__ time-step__, 283__ prediction events_ __ __ ______, _ ___ __ __ _____ __ ____. "
